Controlling the Perceived Sound Quality for Dialogue Enhancement with Deep Learning

Speech enhancement attenuates interfering sounds in speech signals but may introduce artifacts that perceivably deteriorate the output signal. We propose a method for controlling the trade-off between the attenuation of the interfering background signal and the loss of sound quality. A deep neural network estimates the attenuation of the separated background signal such that the sound quality, quantified using the Artifact-related Perceptual Score, meets an adjustable target. Subjective evaluations indicate that consistent sound quality is obtained across various input signals. Our experiments show that the proposed method is able to control the trade-off with an accuracy that is adequate for real-world dialogue enhancement applications.

==> fig/SNRs.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SNRs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{644.30292969bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46791598)%
    \put(0,0){\includegraphics[width=\unitlength]{./fig/SNRs.pdf}}%
    \put(0.20582502,0.05033293){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.3457603,0.05033293){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.47463712,0.05033293){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.5791465,0.05033293){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70802334,0.05033293){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.80873018,0.05033293){\makebox(0,0)[lb]{\smash{Mean}}}%
    \put(0.37459588,-0.00499821){\makebox(0,0)[lb]{\smash{Input SNR [dB]}}}%
    \put(0.04563529,0.09895134){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04563529,0.20072245){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.04563529,0.30249358){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.04563529,0.40426469){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.01529242,0.15071288){\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{MAE [dB]}}}}%
  \end{picture}%
\endgroup%

